The Rate of Convergence for Approximate Bayesian Computation

Approximate Bayesian Computation (ABC) is a popular computational method for likelihood-free Bayesian inference. The term "likelihood-free" refers to problems where the likelihood is intractable to compute or estimate directly, but where it is possible to generate simulated data $X$ relatively easily given a candidate set of parameters $\theta$ simulated from a prior distribution. Parameters which generate simulated data within some tolerance $\delta$ of the observed data $x^*$ are regarded as plausible, and a collection of such $\theta$ is used to estimate the posterior distribution $\theta\,|\,X\!=\!x^*$. Suitable choice of $\delta$ is vital for ABC methods to return good approximations to $\theta$ in reasonable computational time. While ABC methods are widely used in practice, particularly in population genetics, study of the mathematical properties of ABC estimators is still in its infancy. We prove that ABC estimates converge to the exact solution under very weak assumptions and, under slightly stronger assumptions, quantify the rate of this convergence. Our results can be used to guide the choice of the tolerance parameter $\delta$.

==> abstract.txt <==
Approximate Bayesian Computation (ABC) is a popular computational
method for likelihood-free Bayesian inference.  The term
"likelihood-free" refers to problems where the likelihood is
intractable to compute or estimate directly, but where it is possible
to generate simulated data $X$ relatively easily given a candidate set
of parameters $\theta$ simulated from a prior distribution.
Parameters which generate simulated data within some tolerance
$\delta$ of the observed data $x^*$ are regarded as plausible, and a
collection of such $\theta$ is used to estimate the posterior
distribution $\theta|X = x^*$.  Suitable choice of $\delta$ is vital
for ABC methods to return good approximations to $\theta$ in
reasonable computational time.

While ABC methods are widely used in practice, particularly in
population genetics, study of the mathematical properties of ABC
estimators is still in its infancy. We prove that ABC estimates
converge to the exact solution under very weak assumptions and, under
slightly stronger assumptions, quantify the rate of this convergence.
Our results can be used to guide the choice of the tolerance parameter
$\delta$.


==> fig1.dat <==
"delta" "bias" "sd"
0.05 -0.00252092493682782 0.00214134386559239
0.1 -0.00166092493682782 0.00212268206659197
0.15 0.00175907506317218 0.00215739398111656
0.2 -0.00466092493682782 0.00211973976217173
0.25 0.00389907506317218 0.00215371506418921
0.3 0.00469907506317218 0.00214596894584784
0.35 0.00255907506317218 0.00214795862745376
0.4 0.00481907506317218 0.0021166531988384
0.45 0.00619907506317218 0.00218070786153383
0.5 0.00783907506317218 0.00217209382815744
0.55 0.00837907506317218 0.00215040296841902
0.6 0.0126190750631722 0.00216199027758963
0.65 0.0113590750631722 0.00216529139317633
0.7 0.0143190750631722 0.00219595882635203
0.75 0.0186790750631722 0.00217395917618062
0.8 0.0192190750631722 0.00218275624038989
0.85 0.0163990750631722 0.00216267110519881
0.9 0.0215390750631722 0.0021948634319923
0.95 0.0285190750631722 0.00222188111093601
1 0.0290390750631722 0.00220138166074019
1.05 0.0317790750631722 0.00220449033464134
1.1 0.0316590750631722 0.00212629747405899
1.15 0.0382190750631722 0.00214446815521559
1.2 0.0381190750631722 0.00220438494428639
1.25 0.0422390750631722 0.00220526021923194
1.3 0.0426790750631722 0.0022489866313906
1.35 0.0453390750631722 0.00223055891619471
1.4 0.0468590750631722 0.00218502860164301
1.45 0.0483790750631722 0.00218458750443028
1.5 0.0539990750631722 0.00219330221240006
1.55 0.0516390750631722 0.00217456978521043
1.6 0.0576590750631722 0.0022170367092933
1.65 0.0602990750631722 0.00220884021038531
1.7 0.0623590750631722 0.00223988940372247
1.75 0.0669990750631722 0.00222585969240517
1.8 0.0677990750631722 0.00220511718245486
1.85 0.0664790750631722 0.00225216050169278
1.9 0.0714190750631722 0.00227165877867283
1.95 0.0757590750631722 0.0022618242835857
2 0.0750590750631722 0.00222482886818257


==> fig2.dat <==
"delta" "MSE" "se"
0.1 0.00150751104429107 0.000104084247262857
0.2 0.000339376414581664 2.34556749132145e-05
0.3 0.000173681956541070 1.24266112920122e-05
0.4 0.000133126665462638 7.7730235966674e-06
0.5 0.000117890726797344 5.95550688929548e-06
0.6 0.000177747280483482 7.38716538376457e-06
0.7 0.000254131890975853 7.53055778542002e-06
0.8 0.000381345166354896 8.33353883328123e-06
0.9 0.000575303761116407 9.10405344614468e-06
1 0.000829817310793905 9.83262607107318e-06


==> fig3.dat <==
"exp. cost" "opt. delta" "opt. MSE"
500 0.79955536540752 0.00109226833526826
1000 0.733405401024824 0.000675755991261616
2000 0.6442684905191 0.000423766383409542
4000 0.562041373708708 0.000254904625069378
8000 0.510010374385215 0.000168999652102258
16000 0.469237970259514 0.000119308798596572
32000 0.402389485074122 6.5526351467713e-05
64000 0.350741554426436 3.7786068289541e-05
128000 0.323235058523195 2.72118336394164e-05

